Unraveling Managerial Tangents in Firm Disclosure: Concealing Issues or Being Exposed?

Earnings calls influence stock prices and are traditionally analyzed using sentiment and linguistic traces. Our research introduces a "Topic-Switching Index," a novel metric quantified through the transformer model FinBERT, to measure managerial evasion during Q$\&$A sessions in earnings calls. We find a negative correlation between this index and subsequent stock prices, indicating that investors penalize managerial evasiveness. This study is the first to quantify such evasive tactics, adding a new dimension to how earnings calls are understood and suggesting that topic shifting is an overlooked but significant factor. We also show the predictability of the index under three different classifier models and it stands out in all circumstances.

==> figure/constituents.csv <==
Symbol,Security,GICS Sector,GICS Sub-Industry,Headquarters Location,Date added,CIK,Founded
MMM,3M,Industrials,Industrial Conglomerates,"Saint Paul, Minnesota",1957-03-04,66740,1902
AOS,A. O. Smith,Industrials,Building Products,"Milwaukee, Wisconsin",2017-07-26,91142,1916
ABT,Abbott,Health Care,Health Care Equipment,"North Chicago, Illinois",1957-03-04,1800,1888
ABBV,AbbVie,Health Care,Pharmaceuticals,"North Chicago, Illinois",2012-12-31,1551152,2013 (1888)
ACN,Accenture,Information Technology,IT Consulting & Other Services,"Dublin, Ireland",2011-07-06,1467373,1989
ATVI,Activision Blizzard,Communication Services,Interactive Home Entertainment,"Santa Monica, California",2015-08-31,718877,2008
ADM,ADM,Consumer Staples,Agricultural Products & Services,"Chicago, Illinois",1957-03-04,7084,1902
ADBE,Adobe Inc.,Information Technology,Application Software,"San Jose, California",1997-05-05,796343,1982
ADP,ADP,Industrials,Human Resource & Employment Services,"Roseland, New Jersey",1981-03-31,8670,1949
AAP,Advance Auto Parts,Consumer Discretionary,Automotive Retail,"Raleigh, North Carolina",2015-07-09,1158449,1932
AES,AES Corporation,Utilities,Independent Power Producers & Energy Traders,"Arlington, Virginia",1998-10-02,874761,1981
AFL,Aflac,Financials,Life & Health Insurance,"Columbus, Georgia",1999-05-28,4977,1955
A,Agilent Technologies,Health Care,Health Care Equipment,"Santa Clara, California",2000-06-05,1090872,1999
APD,Air Products and Chemicals,Materials,Industrial Gases,"Allentown, Pennsylvania",1985-04-30,2969,1940
AKAM,Akamai,Information Technology,Internet Services & Infrastructure,"Cambridge, Massachusetts",2007-07-12,1086222,1998
ALK,Alaska Air Group,Industrials,Passenger Airlines,"SeaTac, Washington",2016-05-13,766421,1985
ALB,Albemarle Corporation,Materials,Specialty Chemicals,"Charlotte, North Carolina",2016-07-01,915913,1994
ARE,Alexandria Real Estate Equities,Real Estate,Office REITs,"Pasadena, California",2017-03-20,1035443,1994
ALGN,Align Technology,Health Care,Health Care Supplies,"Tempe, Arizona",2017-06-19,1097149,1997
ALLE,Allegion,Industrials,Building Products,"New York City, New York",2013-12-02,1579241,1908
LNT,Alliant Energy,Utilities,Electric Utilities,"Madison, Wisconsin",2016-07-01,352541,1917
ALL,Allstate,Financials,Property & Casualty Insurance,"Glenview, Illinois",1995-07-13,899051,1931
GOOGL,Alphabet Inc. (Class A),Communication Services,Interactive Media & Services,"Mountain View, California",2014-04-03,1652044,1998
GOOG,Alphabet Inc. (Class C),Communication Services,Interactive Media & Services,"Mountain View, California",2006-04-03,1652044,1998
MO,Altria,Consumer Staples,Tobacco,"Richmond, Virginia",1957-03-04,764180,1985
AMZN,Amazon,Consumer Discretionary,Broadline Retail,"Seattle, Washington",2005-11-18,1018724,1994
AMCR,Amcor,Materials,Paper & Plastic Packaging Products & Materials,"Warmley, Bristol, United Kingdom",2019-06-07,1748790,2019 (1860)
AMD,AMD,Information Technology,Semiconductors,"Santa Clara, California",2017-03-20,2488,1969
AEE,Ameren,Utilities,Multi-Utilities,"St. Louis, Missouri",1991-09-19,1002910,1902
AAL,American Airlines Group,Industrials,Passenger Airlines,"Fort Worth, Texas",2015-03-23,6201,1934
AEP,American Electric Power,Utilities,Electric Utilities,"Columbus, Ohio",1957-03-04,4904,1906
AXP,American Express,Financials,Consumer Finance,"New York City, New York",1976-06-30,4962,1850
AIG,American International Group,Financials,Property & Casualty Insurance,"New York City, New York",1980-03-31,5272,1919
AMT,American Tower,Real Estate,Telecom Tower REITs,"Boston, Massachusetts",2007-11-19,1053507,1995
AWK,American Water Works,Utilities,Water Utilities,"Camden, New Jersey",2016-03-04,1410636,1886
AMP,Ameriprise Financial,Financials,Asset Management & Custody Banks,"Minneapolis, Minnesota",2005-10-03,820027,1894
ABC,AmerisourceBergen,Health Care,Health Care Distributors,"Conshohocken, Pennsylvania",2001-08-30,1140859,1985
AME,Ametek,Industrials,Electrical Components & Equipment,"Berwyn, Pennsylvania",2013-09-23,1037868,1930
AMGN,Amgen,Health Care,Biotechnology,"Thousand Oaks, California",1992-01-02,318154,1980
APH,Amphenol,Information Technology,Electronic Components,"Wallingford, Connecticut",2008-09-30,820313,1932
ADI,Analog Devices,Information Technology,Semiconductors,"Wilmington, Massachusetts",1999-10-12,6281,1965
ANSS,Ansys,Information Technology,Application Software,"Canonsburg, Pennsylvania",2017-06-19,1013462,1969
AON,Aon,Financials,Insurance Brokers,"London, UK",1996-04-23,315293,1982 (1919)
APA,APA Corporation,Energy,Oil & Gas Exploration & Production,"Houston, Texas",1997-07-28,1841666,1954
AAPL,Apple Inc.,Information Technology,"Technology Hardware, Storage & Peripherals","Cupertino, California",1982-11-30,320193,1977
AMAT,Applied Materials,Information Technology,Semiconductor Materials & Equipment,"Santa Clara, California",1995-03-16,6951,1967
APTV,Aptiv,Consumer Discretionary,Automotive Parts & Equipment,"Dublin, Ireland",2012-12-24,1521332,1994
ACGL,Arch Capital Group,Financials,Reinsurance,"Hamilton, Bermuda",2022-11-01,947484,1995
ANET,Arista Networks,Information Technology,Communications Equipment,"Santa Clara, California",2018-08-28,1596532,2004
AJG,Arthur J. Gallagher & Co.,Financials,Insurance Brokers,"Rolling Meadows, Illinois",2016-05-31,354190,1927
AIZ,Assurant,Financials,Multi-line Insurance,"New York City, New York",2007-04-10,1267238,1892
T,AT&T,Communication Services,Integrated Telecommunication Services,"Dallas, Texas",1983-11-30,732717,1983 (1885)
ATO,Atmos Energy,Utilities,Gas Utilities,"Dallas, Texas",2019-02-15,731802,1906
ADSK,Autodesk,Information Technology,Application Software,"San Francisco, California",1989-12-01,769397,1982
AZO,AutoZone,Consumer Discretionary,Specialty Stores,"Memphis, Tennessee",1997-01-02,866787,1979
AVB,AvalonBay Communities,Real Estate,Residential REITs,"Arlington, Virginia",2007-01-10,915912,1978
AVY,Avery Dennison,Materials,Paper & Plastic Packaging Products & Materials,"Glendale, California",1987-12-31,8818,1990
AXON,Axon Enterprise,Industrials,Aerospace & Defense,"Scottsdale, Arizona",2023-05-04,1069183,1993
BKR,Baker Hughes,Energy,Oil & Gas Equipment & Services,"Houston, Texas",2017-07-07,1701605,2017
BALL,Ball Corporation,Materials,"Metal, Glass & Plastic Containers","Broomfield, Colorado",1984-10-31,9389,1880
BAC,Bank of America,Financials,Diversified Banks,"Charlotte, North Carolina",1976-06-30,70858,1998 (1923 / 1874)
BBWI,"Bath & Body Works, Inc.",Consumer Discretionary,Specialty Stores,"Columbus, Ohio",1983-09-30,701985,1963
BAX,Baxter International,Health Care,Health Care Equipment,"Deerfield, Illinois",1972-09-30,10456,1931
BDX,Becton Dickinson,Health Care,Health Care Equipment,"Franklin Lakes, New Jersey",1972-09-30,10795,1897
WRB,Berkley,Financials,Property & Casualty Insurance,"Greenwich, Connecticut",2019-12-05,11544,1967
BRK.B,Berkshire Hathaway,Financials,Multi-Sector Holdings,"Omaha, Nebraska",2010-02-16,1067983,1839
BBY,Best Buy,Consumer Discretionary,Computer & Electronics Retail,"Richfield, Minnesota",1999-06-29,764478,1966
BIO,Bio-Rad,Health Care,Life Sciences Tools & Services,"Hercules, California",2020-06-22,12208,1952
TECH,Bio-Techne,Health Care,Life Sciences Tools & Services,"Minneapolis, Minnesota",2021-08-30,842023,1976
BIIB,Biogen,Health Care,Biotechnology,"Cambridge, Massachusetts",2003-11-13,875045,1978
BLK,BlackRock,Financials,Asset Management & Custody Banks,"New York City, New York",2011-04-04,1364742,1988
BK,BNY Mellon,Financials,Asset Management & Custody Banks,"New York City, New York",1995-03-31,1390777,1784
BA,Boeing,Industrials,Aerospace & Defense,"Chicago, Illinois",1957-03-04,12927,1916
BKNG,Booking Holdings,Consumer Discretionary,"Hotels, Restaurants & Leisure","Norwalk, Connecticut",2009-11-06,1075531,1996
BWA,BorgWarner,Consumer Discretionary,Automotive Parts & Equipment,"Auburn Hills, Michigan",2011-12-19,908255,1880
BXP,Boston Properties,Real Estate,Office REITs,"Boston, Massachusetts",2006-04-03,1037540,1970
BSX,Boston Scientific,Health Care,Health Care Equipment,"Marlborough, Massachusetts",1995-02-24,885725,1979
BMY,Bristol Myers Squibb,Health Care,Pharmaceuticals,"New York City, New York",1957-03-04,14272,1989 (1887)
AVGO,Broadcom Inc.,Information Technology,Semiconductors,"San Jose, California",2014-05-08,1730168,1961
BR,Broadridge Financial Solutions,Industrials,Data Processing & Outsourced Services,"Lake Success, New York",2018-06-18,1383312,1962
BRO,Brown & Brown,Financials,Insurance Brokers,"Daytona Beach, Florida",2021-09-20,79282,1939
BF.B,Brown–Forman,Consumer Staples,Distillers & Vintners,"Louisville, Kentucky",1982-10-31,14693,1870
BG,Bunge Limited,Consumer Staples,Agricultural Products & Services,"Chesterfield, Missouri",2023-03-15,1144519,1818
CHRW,C.H. Robinson,Industrials,Air Freight & Logistics,"Eden Prairie, Minnesota",2007-03-02,1043277,1905
CDNS,Cadence Design Systems,Information Technology,Application Software,"San Jose, California",2017-09-18,813672,1988
CZR,Caesars Entertainment,Consumer Discretionary,Casinos & Gaming,"Reno, Nevada",2021-03-22,1590895,1973
CPT,Camden Property Trust,Real Estate,Residential REITs,"Houston, Texas",2022-04-04,906345,1981
CPB,Campbell Soup Company,Consumer Staples,Packaged Foods & Meats,"Camden, New Jersey",1957-03-04,16732,1869
COF,Capital One,Financials,Consumer Finance,"Tysons Corner, Virginia",1998-07-01,927628,1994
CAH,Cardinal Health,Health Care,Health Care Distributors,"Dublin, Ohio",1997-05-27,721371,1971
KMX,CarMax,Consumer Discretionary,Automotive Retail,"Richmond, Virginia",2010-06-28,1170010,1993
CCL,Carnival,Consumer Discretionary,"Hotels, Resorts & Cruise Lines","Miami, Florida",1998-12-22,815097,1972
CARR,Carrier Global,Industrials,Building Products,"Palm Beach Gardens, Florida",2020-04-03,1783180,2020 (1915)
CTLT,Catalent,Health Care,Pharmaceuticals,"Somerset, New Jersey",2020-09-21,1596783,2007
CAT,Caterpillar Inc.,Industrials,Construction Machinery & Heavy Transportation Equipment,"Irving, Texas",1957-03-04,18230,1925
CBOE,Cboe Global Markets,Financials,Financial Exchanges & Data,"Chicago, Illinois",2017-03-01,1374310,1973
CBRE,CBRE Group,Real Estate,Real Estate Services,"Dallas, Texas",2006-11-10,1138118,1906
CDW,CDW,Information Technology,Technology Distributors,"Lincolnshire, Illinois",2019-09-23,1402057,1984
CE,Celanese,Materials,Specialty Chemicals,"Irving, Texas",2018-12-24,1306830,1918
CNC,Centene Corporation,Health Care,Managed Health Care,"St. Louis, Missouri",2016-03-30,1071739,1984
CNP,CenterPoint Energy,Utilities,Multi-Utilities,"Houston, Texas",1985-07-31,1130310,1882
CDAY,Ceridian,Information Technology,Application Software,"Minneapolis, Minnesota",2021-09-20,1725057,1992
CF,CF Industries,Materials,Fertilizers & Agricultural Chemicals,"Deerfield, Illinois",2008-08-27,1324404,1946
CRL,Charles River Laboratories,Health Care,Life Sciences Tools & Services,"Wilmington, Massachusetts",2021-05-14,1100682,1947
SCHW,Charles Schwab Corporation,Financials,Investment Banking & Brokerage,"Westlake, Texas",1997-06-02,316709,1971
CHTR,Charter Communications,Communication Services,Cable & Satellite,"Stamford, Connecticut",2016-09-08,1091667,1993
CVX,Chevron Corporation,Energy,Integrated Oil & Gas,"San Ramon, California",1957-03-04,93410,1879
CMG,Chipotle Mexican Grill,Consumer Discretionary,Restaurants,"Newport Beach, California",2011-04-28,1058090,1993
CB,Chubb Limited,Financials,Property & Casualty Insurance,"Zurich, Switzerland",2010-07-15,896159,1985
CHD,Church & Dwight,Consumer Staples,Household Products,"Ewing, New Jersey",2015-12-29,313927,1847
CI,Cigna,Health Care,Managed Health Care,"Bloomfield, Connecticut",1976-06-30,1739940,1982
CINF,Cincinnati Financial,Financials,Property & Casualty Insurance,"Fairfield, Ohio",1997-12-18,20286,1950
CTAS,Cintas,Industrials,Diversified Support Services,"Mason, Ohio",2001-03-01,723254,1929
CSCO,Cisco,Information Technology,Communications Equipment,"San Jose, California",1993-12-01,858877,1984
C,Citigroup,Financials,Diversified Banks,"New York City, New York",1988-05-31,831001,1998
CFG,Citizens Financial Group,Financials,Regional Banks,"Providence, Rhode Island",2016-01-29,759944,1828
CLX,Clorox,Consumer Staples,Household Products,"Oakland, California",1969-03-31,21076,1913
CME,CME Group,Financials,Financial Exchanges & Data,"Chicago, Illinois",2006-08-11,1156375,1848
CMS,CMS Energy,Utilities,Multi-Utilities,"Jackson, Michigan",1957-03-04,811156,1886
KO,Coca-Cola Company (The),Consumer Staples,Soft Drinks & Non-alcoholic Beverages,"Atlanta, Georgia",1957-03-04,21344,1886
CTSH,Cognizant,Information Technology,IT Consulting & Other Services,"Teaneck, New Jersey",2006-11-17,1058290,1994
CL,Colgate-Palmolive,Consumer Staples,Household Products,"New York City, New York",1957-03-04,21665,1806
CMCSA,Comcast,Communication Services,Cable & Satellite,"Philadelphia, Pennsylvania",2002-11-19,1166691,1963
CMA,Comerica,Financials,Diversified Banks,"Dallas, Texas",1995-12-01,28412,1849
CAG,Conagra Brands,Consumer Staples,Packaged Foods & Meats,"Chicago, Illinois",1983-08-31,23217,1919
COP,ConocoPhillips,Energy,Oil & Gas Exploration & Production,"Houston, Texas",1957-03-04,1163165,2002
ED,Consolidated Edison,Utilities,Electric Utilities,"New York City, New York",1957-03-04,1047862,1823
STZ,Constellation Brands,Consumer Staples,Distillers & Vintners,"Victor, New York",2005-07-01,16918,1945
CEG,Constellation Energy,Utilities,Multi-Utilities,"Baltimore, Maryland",2022-02-02,1868275,1999
COO,CooperCompanies,Health Care,Health Care Supplies,"San Ramon, California",2016-09-23,711404,1958
CPRT,Copart,Industrials,Diversified Support Services,"Dallas, Texas",2018-07-02,900075,1982
GLW,Corning Inc.,Information Technology,Electronic Components,"Corning, New York",1995-02-27,24741,1851
CTVA,Corteva,Materials,Fertilizers & Agricultural Chemicals,"Indianapolis, Indiana",2019-06-03,1755672,2019
CSGP,CoStar Group,Industrials,Research & Consulting Services,"Washington, D.C.",2022-09-19,1057352,1987
COST,Costco,Consumer Staples,Consumer Staples Merchandise Retail,"Issaquah, Washington",1993-10-01,909832,1976
CTRA,Coterra,Energy,Oil & Gas Exploration & Production,"Houston, Texas",2008-06-23,858470,2021 (1989)
CCI,Crown Castle,Real Estate,Telecom Tower REITs,"Houston, Texas",2012-03-14,1051470,1994
CSX,CSX,Industrials,Rail Transportation,"Jacksonville, Florida",1957-03-04,277948,1980
CMI,Cummins,Industrials,Industrial Machinery & Supplies & Components,"Columbus, Indiana",1965-03-31,26172,1919
CVS,CVS Health,Health Care,Health Care Services,"Woonsocket, Rhode Island",1957-03-04,64803,1996
DHI,D.R. Horton,Consumer Discretionary,Homebuilding,"Arlington, Texas",2005-06-22,882184,1978
DHR,Danaher Corporation,Health Care,Health Care Equipment,"Washington, D.C.",1998-11-18,313616,1969
DRI,Darden Restaurants,Consumer Discretionary,Restaurants,"Orlando, Florida",1995-05-31,940944,1938
DVA,DaVita Inc.,Health Care,Health Care Facilities,"Denver, Colorado",2008-07-31,927066,1979
DE,John Deere,Industrials,Agricultural & Farm Machinery,"Moline, Illinois",1957-03-04,315189,1837
DAL,Delta Air Lines,Industrials,Passenger Airlines,"Atlanta, Georgia",2013-09-11,27904,1929
XRAY,Dentsply Sirona,Health Care,Health Care Supplies,"Charlotte, North Carolina",2008-11-14,818479,2016 (1969)
DVN,Devon Energy,Energy,Oil & Gas Exploration & Production,"Oklahoma City, Oklahoma",2000-08-30,1090012,1971
DXCM,Dexcom,Health Care,Health Care Equipment,"San Diego, California",2020-05-12,1093557,1999
FANG,Diamondback Energy,Energy,Oil & Gas Exploration & Production,"Midland, Texas",2018-12-03,1539838,2007
DLR,Digital Realty,Real Estate,Data Center REITs,"Austin, Texas",2016-05-18,1297996,2004
DFS,Discover Financial,Financials,Consumer Finance,"Riverwoods, Illinois",2007-07-02,1393612,1985
DIS,Disney,Communication Services,Movies & Entertainment,"Burbank, California",1976-06-30,1744489,1923
DG,Dollar General,Consumer Staples,Consumer Staples Merchandise Retail,"Goodlettsville, Tennessee",2012-12-03,29534,1939
DLTR,Dollar Tree,Consumer Staples,Consumer Staples Merchandise Retail,"Chesapeake, Virginia",2011-12-19,935703,1986
D,Dominion Energy,Utilities,Electric Utilities,"Richmond, Virginia",,715957,1983
DPZ,Domino's,Consumer Discretionary,Restaurants,"Ann Arbor, Michigan",2020-05-12,1286681,1960
DOV,Dover Corporation,Industrials,Industrial Machinery & Supplies & Components,"Downers Grove, Illinois",1985-10-31,29905,1955
DOW,Dow Inc.,Materials,Commodity Chemicals,"Midland, Michigan",2019-04-01,1751788,2019
DTE,DTE Energy,Utilities,Multi-Utilities,"Detroit, Michigan",1957-03-04,936340,1995
DUK,Duke Energy,Utilities,Electric Utilities,"Charlotte, North Carolina",1976-06-30,1326160,1904
DD,DuPont,Materials,Specialty Chemicals,"Wilmington, Delaware",2019-04-02,1666700,2017
DXC,DXC Technology,Information Technology,IT Consulting & Other Services,"Tysons Corner, Virginia",2017-04-04,1688568,2017
EMN,Eastman Chemical Company,Materials,Diversified Chemicals,"Kingsport, Tennessee",1994-01-01,915389,1920
ETN,Eaton Corporation,Industrials,Electrical Components & Equipment,"Dublin, Ireland",1957-03-04,1551182,1911
EBAY,eBay,Consumer Discretionary,Broadline Retail,"San Jose, California",2002-07-22,1065088,1995
ECL,Ecolab,Materials,Specialty Chemicals,"Saint Paul, Minnesota",1989-01-31,31462,1923
EIX,Edison International,Utilities,Electric Utilities,"Rosemead, California",1957-03-04,827052,1886
EW,Edwards Lifesciences,Health Care,Health Care Equipment,"Irvine, California",2011-04-01,1099800,1958
EA,Electronic Arts,Communication Services,Interactive Home Entertainment,"Redwood City, California",2002-07-22,712515,1982
ELV,Elevance Health,Health Care,Managed Health Care,"Indianapolis, Indiana",2002-07-25,1156039,2014 (1946)
LLY,Eli Lilly and Company,Health Care,Pharmaceuticals,"Indianapolis, Indiana",1970-12-31,59478,1876
EMR,Emerson Electric,Industrials,Electrical Components & Equipment,"Ferguson, Missouri",1965-03-31,32604,1890
ENPH,Enphase,Information Technology,Electronic Components,"Fremont, California",2021-01-07,1463101,2006
ETR,Entergy,Utilities,Electric Utilities,"New Orleans, Louisiana",1957-03-04,65984,1913
EOG,EOG Resources,Energy,Oil & Gas Exploration & Production,"Houston, Texas",2000-11-02,821189,1999
EPAM,EPAM Systems,Information Technology,IT Consulting & Other Services,"Newtown, Pennsylvania",2021-12-14,1352010,1993
EQT,EQT,Energy,Oil & Gas Exploration & Production,"Pittsburgh, Pennsylvania",2022-10-03,33213,1888
EFX,Equifax,Industrials,Research & Consulting Services,"Atlanta, Georgia",1997-06-19,33185,1899
EQIX,Equinix,Real Estate,Data Center REITs,"Redwood City, California",2015-03-20,1101239,1998
EQR,Equity Residential,Real Estate,Residential REITs,"Chicago, Illinois",2001-12-03,906107,1969
ESS,Essex Property Trust,Real Estate,Residential REITs,"San Mateo, California",2014-04-02,920522,1971
EL,Estée Lauder Companies (The),Consumer Staples,Personal Care Products,"New York City, New York",2006-01-05,1001250,1946
ETSY,Etsy,Consumer Discretionary,Broadline Retail,"New York City, New York",2020-09-21,1370637,2005
EG,Everest Re,Financials,Reinsurance,"Hamilton, Bermuda",2017-06-19,1095073,1973
EVRG,Evergy,Utilities,Electric Utilities,"Kansas City, Missouri",2018-06-05,1711269,1909
ES,Eversource,Utilities,Multi-Utilities,"Hartford, Connecticut",2009,72741,1966
EXC,Exelon,Utilities,Multi-Utilities,"Chicago, Illinois",1957-03-04,1109357,2000
EXPE,Expedia Group,Consumer Discretionary,"Hotels, Restaurants & Leisure","Seattle, Washington",2007-10-02,1324424,1996
EXPD,Expeditors International,Industrials,Air Freight & Logistics,"Seattle, Washington",2007-10-10,746515,1979
EXR,Extra Space Storage,Real Estate,Self-Storage REITs,"Salt Lake City, Utah",2016-01-19,1289490,1977
XOM,ExxonMobil,Energy,Integrated Oil & Gas,"Irving, Texas",1957-03-04,34088,1999
FFIV,"F5, Inc.",Information Technology,Communications Equipment,"Seattle, Washington",2010-12-20,1048695,1996
FDS,FactSet,Financials,Financial Exchanges & Data,"Norwalk, Connecticut",2021-12-20,1013237,1978
FICO,Fair Isaac,Information Technology,Application Software,"Bozeman, Montana",2023-03-20,814547,1956
FAST,Fastenal,Industrials,Building Products,"Winona, Minnesota",2008-09-15,815556,1967
FRT,Federal Realty,Real Estate,Retail REITs,"Rockville, Maryland",2016-02-01,34903,1962
FDX,FedEx,Industrials,Air Freight & Logistics,"Memphis, Tennessee",1980-12-31,1048911,1971
FITB,Fifth Third Bank,Financials,Regional Banks,"Cincinnati, Ohio",1996-03-29,35527,1858
FSLR,First Solar,Information Technology,Semiconductors,"Tempe, Arizona",2022-12-19,1274494,1999
FE,FirstEnergy,Utilities,Electric Utilities,"Akron, Ohio",1997-11-28,1031296,1997
FIS,FIS,Financials,Transaction & Payment Processing Services,"Jacksonville, Florida",2006-11-10,1136893,1968
FI,Fiserv,Financials,Transaction & Payment Processing Services,"Brookfield, Wisconsin",2001-04-02,798354,1984
FLT,Fleetcor,Financials,Transaction & Payment Processing Services,"Atlanta, Georgia",2018-06-20,1175454,2000
FMC,FMC Corporation,Materials,Fertilizers & Agricultural Chemicals,"Philadelphia, Pennsylvania",2009-08-19,37785,1883
F,Ford Motor Company,Consumer Discretionary,Automobile Manufacturers,"Dearborn, Michigan",1957-03-04,37996,1903
FTNT,Fortinet,Information Technology,Systems Software,"Sunnyvale, California",2018-10-11,1262039,2000
FTV,Fortive,Industrials,Industrial Machinery & Supplies & Components,"Everett, Washington",2016-07-01,1659166,2016
FOXA,Fox Corporation (Class A),Communication Services,Movies & Entertainment,"New York City, New York",2013-07-01,1754301,2019
FOX,Fox Corporation (Class B),Communication Services,Movies & Entertainment,"New York City, New York",2015-09-18,1754301,2019
BEN,Franklin Templeton,Financials,Asset Management & Custody Banks,"San Mateo, California",1998-04-30,38777,1947
FCX,Freeport-McMoRan,Materials,Copper,"Phoenix, Arizona",,831259,1912
GRMN,Garmin,Consumer Discretionary,Consumer Electronics,"Schaffhausen, Switzerland",2012-12-12,1121788,1989
IT,Gartner,Information Technology,IT Consulting & Other Services,"Stamford, Connecticut",2017-04-05,749251,1979
GEHC,GE HealthCare,Health Care,Health Care Technology,"Chicago, Illinois",2023-01-04,1932393,1994
GEN,Gen Digital,Information Technology,Application Software,"Tempe, Arizona",2003-03-25,849399,1982
GNRC,Generac,Industrials,Electrical Components & Equipment,"Waukesha, Wisconsin",2021-03-22,1474735,1959
GD,General Dynamics,Industrials,Aerospace & Defense,"Falls Church, Virginia",1957-03-04,40533,1899
GE,General Electric,Industrials,Industrial Conglomerates,"Boston, Massachusetts",1957-03-04,40545,1892
GIS,General Mills,Consumer Staples,Packaged Foods & Meats,"Golden Valley, Minnesota",1957-03-04,40704,1856
GM,General Motors,Consumer Discretionary,Automobile Manufacturers,"Detroit, Michigan",2013-06-06,1467858,1908
GPC,Genuine Parts Company,Consumer Discretionary,Specialty Stores,"Atlanta, Georgia",1973-12-31,40987,1925
GILD,Gilead Sciences,Health Care,Biotechnology,"Foster City, California",2004-07-01,882095,1987
GL,Globe Life,Financials,Life & Health Insurance,"McKinney, Texas",1989-04-30,320335,1900
GPN,Global Payments,Financials,Transaction & Payment Processing Services,"Atlanta, Georgia",2016-04-25,1123360,2000
GS,Goldman Sachs,Financials,Investment Banking & Brokerage,"New York City, New York",2002-07-22,886982,1869
HAL,Halliburton,Energy,Oil & Gas Equipment & Services,"Houston, Texas",1957-03-04,45012,1919
HIG,Hartford (The),Financials,Property & Casualty Insurance,"Hartford, Connecticut",1957-03-04,874766,1810
HAS,Hasbro,Consumer Discretionary,Leisure Products,"Pawtucket, Rhode Island",1984-09-30,46080,1923
HCA,HCA Healthcare,Health Care,Health Care Facilities,"Nashville, Tennessee",2015-01-27,860730,1968
PEAK,Healthpeak,Real Estate,Health Care REITs,"Long Beach, California",2008-03-31,765880,1985
HSIC,Henry Schein,Health Care,Health Care Distributors,"Melville, New York",2015-03-17,1000228,1932
HSY,Hershey's,Consumer Staples,Packaged Foods & Meats,"Hershey, Pennsylvania",1957-03-04,47111,1894
HES,Hess Corporation,Energy,Integrated Oil & Gas,"New York City, New York",1984-05-31,4447,1919
HPE,Hewlett Packard Enterprise,Information Technology,"Technology Hardware, Storage & Peripherals","Houston, Texas",2015-11-02,1645590,2015
HLT,Hilton Worldwide,Consumer Discretionary,"Hotels, Resorts & Cruise Lines","Tysons Corner, Virginia",2017-06-19,1585689,1919
HOLX,Hologic,Health Care,Health Care Equipment,"Marlborough, Massachusetts",2016-03-30,859737,1985
HD,Home Depot (The),Consumer Discretionary,Home Improvement Retail,"Atlanta, Georgia",1988-03-31,354950,1978
HON,Honeywell,Industrials,Industrial Conglomerates,"Charlotte, North Carolina",1957-03-04,773840,1906
HRL,Hormel Foods,Consumer Staples,Packaged Foods & Meats,"Austin, Minnesota",2009-03-04,48465,1891
HST,Host Hotels & Resorts,Real Estate,Hotel & Resort REITs,"Bethesda, Maryland",2007-03-20,1070750,1993
HWM,Howmet Aerospace,Industrials,Aerospace & Defense,"Pittsburgh, Pennsylvania",1957-03-04,4281,2016
HPQ,HP Inc.,Information Technology,"Technology Hardware, Storage & Peripherals","Palo Alto, California",1974-12-31,47217,1939 (2015)
HUM,Humana,Health Care,Managed Health Care,"Louisville, Kentucky",,49071,1961
HBAN,Huntington Bancshares,Financials,Regional Banks,"Columbus, Ohio; Detroit, Michigan",1997-08-28,49196,1866
HII,Huntington Ingalls Industries,Industrials,Aerospace & Defense,"Newport News, Virginia",2018-01-03,1501585,2011
IBM,IBM,Information Technology,IT Consulting & Other Services,"Armonk, New York",1957-03-04,51143,1911
IEX,IDEX Corporation,Industrials,Industrial Machinery & Supplies & Components,"Lake Forest, Illinois",2019-08-09,832101,1988
IDXX,Idexx Laboratories,Health Care,Health Care Equipment,"Westbrook, Maine",2017-01-05,874716,1983
ITW,Illinois Tool Works,Industrials,Industrial Machinery & Supplies & Components,"Glenview, Illinois",1986-02-28,49826,1912
ILMN,Illumina,Health Care,Life Sciences Tools & Services,"San Diego, California",2015-11-19,1110803,1998
INCY,Incyte,Health Care,Biotechnology,"Wilmington, Delaware",2017-02-28,879169,1991
IR,Ingersoll Rand,Industrials,Industrial Machinery & Supplies & Components,"Davidson, North Carolina",2020-03-03,1699150,1859
PODD,Insulet,Health Care,Health Care Equipment,"Acton, Massachusetts",2023-03-15,1145197,2000
INTC,Intel,Information Technology,Semiconductors,"Santa Clara, California",1976-12-31,50863,1968
ICE,Intercontinental Exchange,Financials,Financial Exchanges & Data,"Atlanta, Georgia",2007-09-26,1571949,2000
IFF,International Flavors & Fragrances,Materials,Specialty Chemicals,"New York City, New York",1976-03-31,51253,1958 (1889)
IP,International Paper,Materials,Paper & Plastic Packaging Products & Materials,"Memphis, Tennessee",1957-03-04,51434,1898
IPG,Interpublic Group of Companies (The),Communication Services,Advertising,"New York City, New York",1992-10-01,51644,1961 (1930)
INTU,Intuit,Information Technology,Application Software,"Mountain View, California",2000-12-05,896878,1983
ISRG,Intuitive Surgical,Health Care,Health Care Equipment,"Sunnyvale, California",2008-06-02,1035267,1995
IVZ,Invesco,Financials,Asset Management & Custody Banks,"Atlanta, Georgia",2008-08-21,914208,1935
INVH,Invitation Homes,Real Estate,Residential REITs,"Dallas, Texas",2022-09-19,1687229,2012
IQV,IQVIA,Health Care,Life Sciences Tools & Services,"Durham, North Carolina",2017-08-29,1478242,1982
IRM,Iron Mountain,Real Estate,Other Specialized REITs,"Boston, Massachusetts",2009-01-06,1020569,1951
JBHT,J.B. Hunt,Industrials,Cargo Ground Transportation,"Lowell, Arkansas",2015-07-01,728535,1961
JKHY,Jack Henry & Associates,Financials,Transaction & Payment Processing Services,"Monett, Missouri",2018-11-13,779152,1976
J,Jacobs Solutions,Industrials,Construction & Engineering,"Dallas, Texas",2007-10-26,52988,1947
JNJ,Johnson & Johnson,Health Care,Pharmaceuticals,"New Brunswick, New Jersey",1973-06-30,200406,1886
JCI,Johnson Controls,Industrials,Building Products,"Cork, Ireland",2010-08-27,833444,1885
JPM,JPMorgan Chase,Financials,Diversified Banks,"New York City, New York",1975-06-30,19617,2000 (1799 / 1871)
JNPR,Juniper Networks,Information Technology,Communications Equipment,"Sunnyvale, California",2006-06-02,1043604,1996
K,Kellogg's,Consumer Staples,Packaged Foods & Meats,"Battle Creek, Michigan",1989-09-11,55067,1906
KDP,Keurig Dr Pepper,Consumer Staples,Soft Drinks & Non-alcoholic Beverages,"Burlington, Massachusetts",2022-06-21,1418135,1981
KEY,KeyCorp,Financials,Regional Banks,"Cleveland, Ohio",1994-03-01,91576,1825
KEYS,Keysight,Information Technology,Electronic Equipment & Instruments,"Santa Rosa, California",2018-11-06,1601046,2014 (1939)
KMB,Kimberly-Clark,Consumer Staples,Household Products,"Irving, Texas",1957-03-04,55785,1872
KIM,Kimco Realty,Real Estate,Retail REITs,"New Hyde Park, New York",2006-04-04,879101,1958
KMI,Kinder Morgan,Energy,Oil & Gas Storage & Transportation,"Houston, Texas",2012-05-25,1506307,1997
KLAC,KLA Corporation,Information Technology,Semiconductor Materials & Equipment,"Milpitas, California",1997-09-30,319201,1975/1977 (1997)
KHC,Kraft Heinz,Consumer Staples,Packaged Foods & Meats,"Chicago, Illinois; Pittsburgh, Pennsylvania",2015-07-06,1637459,2015 (1869)
KR,Kroger,Consumer Staples,Food Retail,"Cincinnati, Ohio",1957-03-04,56873,1883
LHX,L3Harris,Industrials,Aerospace & Defense,"Melbourne, Florida",2008-09-22,202058,2019 (1895)
LH,LabCorp,Health Care,Health Care Services,"Burlington, North Carolina",2004-11-01,920148,1978
LRCX,Lam Research,Information Technology,Semiconductor Materials & Equipment,"Fremont, California",2012-06-29,707549,1980
LW,Lamb Weston,Consumer Staples,Packaged Foods & Meats,"Eagle, Idaho",2018-12-03,1679273,2016 (1950)
LVS,Las Vegas Sands,Consumer Discretionary,Casinos & Gaming,"Las Vegas, Nevada",2019-10-03,1300514,1988
LDOS,Leidos,Industrials,Diversified Support Services,"Reston, Virginia",2019-08-09,1336920,1969
LEN,Lennar,Consumer Discretionary,Homebuilding,"Miami, Florida",2005-10-04,920760,1954
LNC,Lincoln Financial,Financials,Multi-line Insurance,"Radnor, Pennsylvania",1976-06-30,59558,1905
LIN,Linde plc,Materials,Industrial Gases,"Guildford, United Kingdom",1992-07-01,1707925,1879
LYV,Live Nation Entertainment,Communication Services,Movies & Entertainment,"Beverly Hills, California",2019-12-23,1335258,2010
LKQ,LKQ Corporation,Consumer Discretionary,Distributors,"Chicago, Illinois",2016-05-23,1065696,1998
LMT,Lockheed Martin,Industrials,Aerospace & Defense,"Bethesda, Maryland",1957-03-04,936468,1995
L,Loews Corporation,Financials,Multi-line Insurance,"New York City, New York",1995-05-31,60086,1959
LOW,Lowe's,Consumer Discretionary,Home Improvement Retail,"Mooresville, North Carolina",1984-02-29,60667,1904/1946/1959
LYB,LyondellBasell,Materials,Specialty Chemicals,"Rotterdam, Netherlands",2012-09-05,1489393,2007
MTB,M&T Bank,Financials,Regional Banks,"Buffalo, New York",2004-02-23,36270,1856
MRO,Marathon Oil,Energy,Oil & Gas Exploration & Production,"Houston, Texas",1957-03-04,101778,1887
MPC,Marathon Petroleum,Energy,Oil & Gas Refining & Marketing,"Findlay, Ohio",2011-07-01,1510295,2009 (1887)
MKTX,MarketAxess,Financials,Financial Exchanges & Data,"New York City, New York",2019-07-01,1278021,2000
MAR,Marriott International,Consumer Discretionary,"Hotels, Resorts & Cruise Lines","Bethesda, Maryland",1998-05-29,1048286,1927
MMC,Marsh McLennan,Financials,Insurance Brokers,"New York City, New York",1987-08-31,62709,1905
MLM,Martin Marietta Materials,Materials,Construction Materials,"Raleigh, North Carolina",2014-07-02,916076,1993
MAS,Masco,Industrials,Building Products,"Livonia, Michigan",1981-06-30,62996,1929
MA,Mastercard,Financials,Transaction & Payment Processing Services,"Harrison, New York",2008-07-18,1141391,1966
MTCH,Match Group,Communication Services,Interactive Media & Services,"Dallas, Texas",2021-09-20,891103,1986
MKC,McCormick & Company,Consumer Staples,Packaged Foods & Meats,"Hunt Valley, Maryland",2003-03-20,63754,1889
MCD,McDonald's,Consumer Discretionary,Restaurants,"Chicago, Illinois",1970-06-30,63908,1940
MCK,McKesson,Health Care,Health Care Distributors,"Irving, Texas",1999-01-13,927653,1833
MDT,Medtronic,Health Care,Health Care Equipment,"Dublin, Ireland",1986-10-31,1613103,1949
MRK,Merck & Co.,Health Care,Pharmaceuticals,"Kenilworth, New Jersey",1957-03-04,310158,1891
META,Meta Platforms,Communication Services,Interactive Media & Services,"Menlo Park, California",2013-12-23,1326801,2004
MET,MetLife,Financials,Life & Health Insurance,"New York City, New York",2000-12-11,1099219,1868
MTD,Mettler Toledo,Health Care,Life Sciences Tools & Services,"Columbus, Ohio",2016-09-06,1037646,1945
MGM,MGM Resorts,Consumer Discretionary,Casinos & Gaming,"Paradise, Nevada",2017-07-26,789570,1986
MCHP,Microchip Technology,Information Technology,Semiconductors,"Chandler, Arizona",2007-09-07,827054,1989
MU,Micron Technology,Information Technology,Semiconductors,"Boise, Idaho",1994-09-27,723125,1978
MSFT,Microsoft,Information Technology,Systems Software,"Redmond, Washington",1994-06-01,789019,1975
MAA,Mid-America Apartment Communities,Real Estate,Residential REITs,"Memphis, Tennessee",2016-12-02,912595,1977
MRNA,Moderna,Health Care,Biotechnology,"Cambridge, Massachusetts",2021-07-21,1682852,2010
MHK,Mohawk Industries,Consumer Discretionary,Home Furnishings,"Calhoun, Georgia",2013-12-23,851968,1878
MOH,Molina Healthcare,Health Care,Managed Health Care,"Long Beach, California",2022-03-02,1179929,1980
TAP,Molson Coors Beverage Company,Consumer Staples,Brewers,"Chicago, Illinois",1976-06-30,24545,"2005 (Molson 1786, Coors 1873)"
MDLZ,Mondelez International,Consumer Staples,Packaged Foods & Meats,"Chicago, Illinois",2012-10-02,1103982,2012
MPWR,Monolithic Power Systems,Information Technology,Semiconductors,"Kirkland, Washington",2021-02-12,1280452,1997
MNST,Monster Beverage,Consumer Staples,Soft Drinks & Non-alcoholic Beverages,"Corona, California",2012-06-28,865752,2012 (1935)
MCO,Moody's Corporation,Financials,Financial Exchanges & Data,"New York City, New York",1998-07-01,1059556,1909
MS,Morgan Stanley,Financials,Investment Banking & Brokerage,"New York City, New York",1993-07-29,895421,1935
MOS,Mosaic Company (The),Materials,Fertilizers & Agricultural Chemicals,"Tampa, Florida",2011-09-26,1285785,2004 (1865 / 1909)
MSI,Motorola Solutions,Information Technology,Communications Equipment,"Chicago, Illinois",1957-03-04,68505,1928 (2011)
MSCI,MSCI,Financials,Financial Exchanges & Data,"New York City, New York",2018-04-04,1408198,1969
NDAQ,"Nasdaq, Inc.",Financials,Financial Exchanges & Data,"New York City, New York",2008-10-22,1120193,1971
NTAP,NetApp,Information Technology,"Technology Hardware, Storage & Peripherals","San Jose, California",1999-06-25,1002047,1992
NFLX,Netflix,Communication Services,Movies & Entertainment,"Los Gatos, California",2010-12-20,1065280,1997
NWL,Newell Brands,Consumer Discretionary,Housewares & Specialties,"Atlanta, Georgia",1989-04-30,814453,1903
NEM,Newmont,Materials,Gold,"Denver, Colorado",1969-06-30,1164727,1921
NWSA,News Corp (Class A),Communication Services,Publishing,"New York City, New York",2013-08-01,1564708,2013 (1980)
NWS,News Corp (Class B),Communication Services,Publishing,"New York City, New York",2015-09-18,1564708,2013 (1980)
NEE,NextEra Energy,Utilities,Multi-Utilities,"Juno Beach, Florida",1976-06-30,753308,1984 (1925)
NKE,"Nike, Inc.",Consumer Discretionary,"Apparel, Accessories & Luxury Goods","Washington County, Oregon",1988-11-30,320187,1964
NI,NiSource,Utilities,Multi-Utilities,"Merrillville, Indiana",2000-11-02,1111711,1912
NDSN,Nordson Corporation,Industrials,Industrial Machinery & Supplies & Components,"Westlake, Ohio",2022-02-15,72331,1935
NSC,Norfolk Southern Railway,Industrials,Rail Transportation,"Atlanta, Georgia",1957-03-04,702165,1881/1894 (1980)
NTRS,Northern Trust,Financials,Asset Management & Custody Banks,"Chicago, Illinois",1998-01-30,73124,1889
NOC,Northrop Grumman,Industrials,Aerospace & Defense,"West Falls Church, Virginia",1957-03-04,1133421,"1994 (Northrop 1939, Grumman 1930)"
NCLH,Norwegian Cruise Line Holdings,Consumer Discretionary,"Hotels, Resorts & Cruise Lines","Miami, Florida",2017-10-13,1513761,2011 (1966)
NRG,NRG Energy,Utilities,Independent Power Producers & Energy Traders,"Houston, Texas",2010-01-29,1013871,1992
NUE,Nucor,Materials,Steel,"Charlotte, North Carolina",1985-04-30,73309,1940
NVDA,Nvidia,Information Technology,Semiconductors,"Santa Clara, California",2001-11-30,1045810,1993
NVR,"NVR, Inc.",Consumer Discretionary,Homebuilding,"Reston, Virginia",2019-09-26,906163,1980
NXPI,NXP Semiconductors,Information Technology,Semiconductors,"Eindhoven, Netherlands",2021-03-22,1413447,1953
ORLY,O'Reilly Auto Parts,Consumer Discretionary,Specialty Stores,"Springfield, Missouri",2009-03-27,898173,1957
OXY,Occidental Petroleum,Energy,Oil & Gas Exploration & Production,"Houston, Texas",1957-03-04,797468,1920
ODFL,Old Dominion,Industrials,Cargo Ground Transportation,"Thomasville, North Carolina",2019-12-09,878927,1934
OMC,Omnicom Group,Communication Services,Advertising,"New York City, New York",1997-12-31,29989,1986
ON,ON Semiconductor,Information Technology,Semiconductors,"Phoenix, Arizona",2022-06-21,1097864,1999
OKE,ONEOK,Energy,Oil & Gas Storage & Transportation,"Tulsa, Oklahoma",2010-03-15,1039684,1906
ORCL,Oracle Corporation,Information Technology,Application Software,"Austin, Texas",1989-08-31,1341439,1977
OGN,Organon & Co.,Health Care,Pharmaceuticals,"Jersey City, New Jersey",2021-06-03,1821825,2021
OTIS,Otis Worldwide,Industrials,Industrial Machinery & Supplies & Components,"Farmington, Connecticut",2020-04-03,1781335,2020 (1853)
PCAR,Paccar,Industrials,Construction Machinery & Heavy Transportation Equipment,"Bellevue, Washington",1980-12-31,75362,1905
PKG,Packaging Corporation of America,Materials,Paper & Plastic Packaging Products & Materials,"Lake Forest, Illinois",2017-07-26,75677,1959
PANW,Palo Alto Networks,Information Technology,Application Software,"Santa Clara, California",2023-06-20,1327567,2005
PARA,Paramount Global,Communication Services,Movies & Entertainment,"New York City, New York",1994-09-30,813828,2019 (1952)
PH,Parker Hannifin,Industrials,Industrial Machinery & Supplies & Components,"Cleveland, Ohio",1985-11-30,76334,1917
PAYX,Paychex,Industrials,Human Resource & Employment Services,"Penfield, New York",1998-10-01,723531,1971
PAYC,Paycom,Information Technology,Application Software,"Oklahoma City, Oklahoma",2020-01-28,1590955,1998
PYPL,PayPal,Financials,Transaction & Payment Processing Services,"San Jose, California",2015-07-20,1633917,1998
PNR,Pentair,Industrials,Industrial Machinery & Supplies & Components,"Worsley, United Kingdom",2012-10-01,77360,1966
PEP,PepsiCo,Consumer Staples,Soft Drinks & Non-alcoholic Beverages,"Purchase, New York",1957-03-04,77476,1898
PFE,Pfizer,Health Care,Pharmaceuticals,"New York City, New York",1957-03-04,78003,1849
PCG,PG&E Corporation,Utilities,Multi-Utilities,"San Francisco, California",2022-10-03,1004980,1905
PM,Philip Morris International,Consumer Staples,Tobacco,"New York City, New York",2008-03-31,1413329,2008 (1847)
PSX,Phillips 66,Energy,Oil & Gas Refining & Marketing,"Houston, Texas",2012-05-01,1534701,2012 (1917)
PNW,Pinnacle West,Utilities,Multi-Utilities,"Phoenix, Arizona",1999-10-04,764622,1985
PXD,Pioneer Natural Resources,Energy,Oil & Gas Exploration & Production,"Irving, Texas",2008-09-24,1038357,1997
PNC,PNC Financial Services,Financials,Regional Banks,"Pittsburgh, Pennsylvania",1988-04-30,713676,1845
POOL,Pool Corporation,Consumer Discretionary,Distributors,"Covington, Louisiana",2020-10-07,945841,1993
PPG,PPG Industries,Materials,Specialty Chemicals,"Pittsburgh, Pennsylvania",1957-03-04,79879,1883
PPL,PPL Corporation,Utilities,Electric Utilities,"Allentown, Pennsylvania",2001-10-01,922224,1920
PFG,Principal Financial Group,Financials,Life & Health Insurance,"Des Moines, Iowa",2002-07-22,1126328,1879
PG,Procter & Gamble,Consumer Staples,Personal Care Products,"Cincinnati, Ohio",1957-03-04,80424,1837
PGR,Progressive Corporation,Financials,Property & Casualty Insurance,"Mayfield Village, Ohio",1997-08-04,80661,1937
PLD,Prologis,Real Estate,Industrial REITs,"San Francisco, California",2003-07-17,1045609,1983
PRU,Prudential Financial,Financials,Life & Health Insurance,"Newark, New Jersey",2002-07-22,1137774,1875
PEG,Public Service Enterprise Group,Utilities,Electric Utilities,"Newark, New Jersey",1957-03-04,788784,1903
PTC,PTC,Information Technology,Application Software,"Boston, Massachusetts",2021-04-20,857005,1985
PSA,Public Storage,Real Estate,Self-Storage REITs,"Glendale, California",2005-08-19,1393311,1972
PHM,PulteGroup,Consumer Discretionary,Homebuilding,"Atlanta, Georgia",1984-04-30,822416,1956
QRVO,Qorvo,Information Technology,Semiconductors,"Greensboro, North Carolina",2015-06-11,1604778,2015
PWR,Quanta Services,Industrials,Construction & Engineering,"Houston, Texas",2009-07-01,1050915,1997
QCOM,Qualcomm,Information Technology,Semiconductors,"San Diego, California",1999-07-22,804328,1985
DGX,Quest Diagnostics,Health Care,Health Care Services,"Secaucus, New Jersey",2002-12-12,1022079,1967
RL,Ralph Lauren Corporation,Consumer Discretionary,"Apparel, Accessories & Luxury Goods","New York City, New York",2007-02-02,1037038,1967
RJF,Raymond James,Financials,Investment Banking & Brokerage,"St. Petersburg, Florida",2017-03-20,720005,1962
RTX,RTX Corporation,Industrials,Aerospace & Defense,"Waltham, Massachusetts",1957-03-04,101829,1922
O,Realty Income,Real Estate,Retail REITs,"San Diego, California",2015-04-07,726728,1969
REG,Regency Centers,Real Estate,Retail REITs,"Jacksonville, Florida",2017-03-02,910606,1963
REGN,Regeneron,Health Care,Biotechnology,"Tarrytown, New York",2013-05-01,872589,1988
RF,Regions Financial Corporation,Financials,Regional Banks,"Birmingham, Alabama",1998-08-28,1281761,1971
RSG,Republic Services,Industrials,Environmental & Facilities Services,"Phoenix, Arizona",2008-12-05,1060391,1998 (1981)
RMD,ResMed,Health Care,Health Care Equipment,"San Diego, California",2017-07-26,943819,1989
RVTY,Revvity,Health Care,Health Care Equipment,"Waltham, Massachusetts",1985-05-31,31791,1937
RHI,Robert Half,Industrials,Human Resource & Employment Services,"Menlo Park, California",2000-12-05,315213,1948
ROK,Rockwell Automation,Industrials,Electrical Components & Equipment,"Milwaukee, Wisconsin",,1024478,1903
ROL,"Rollins, Inc.",Industrials,Environmental & Facilities Services,"Atlanta, Georgia",2018-10-01,84839,1948
ROP,Roper Technologies,Information Technology,Electronic Equipment & Instruments,"Sarasota, Florida",2009-12-23,882835,1981
ROST,Ross Stores,Consumer Discretionary,Apparel Retail,"Dublin, California",2009-12-21,745732,1982
RCL,Royal Caribbean Group,Consumer Discretionary,"Hotels, Resorts & Cruise Lines","Miami, Florida",2014-12-05,884887,1997
SPGI,S&P Global,Financials,Financial Exchanges & Data,"New York City, New York",1957-03-04,64040,1917
CRM,Salesforce,Information Technology,Application Software,"San Francisco, California",2008-09-15,1108524,1999
SBAC,SBA Communications,Real Estate,Telecom Tower REITs,"Boca Raton, Florida",2017-09-01,1034054,1989
SLB,Schlumberger,Energy,Oil & Gas Equipment & Services,"Houston, Texas",1957-03-04,87347,1926
STX,Seagate Technology,Information Technology,"Technology Hardware, Storage & Peripherals","Dublin, Ireland",2012-07-02,1137789,1979
SEE,Sealed Air,Materials,Paper & Plastic Packaging Products & Materials,"Charlotte, North Carolina",1957-03-04,1012100,1960
SRE,Sempra Energy,Utilities,Multi-Utilities,"San Diego, California",2001?,1032208,1998
NOW,ServiceNow,Information Technology,Systems Software,"Santa Clara, California",2019-11-21,1373715,2003
SHW,Sherwin-Williams,Materials,Specialty Chemicals,"Cleveland, Ohio",1964-06-30,89800,1866
SPG,Simon Property Group,Real Estate,Retail REITs,"Indianapolis, Indiana",2002-06-26,1063761,2003
SWKS,Skyworks Solutions,Information Technology,Semiconductors,"Irvine, California",2015-03-12,4127,2002
SJM,J.M. Smucker Company (The),Consumer Staples,Packaged Foods & Meats,"Orrville, Ohio",2008-11-06,91419,1897
SNA,Snap-on,Industrials,Industrial Machinery & Supplies & Components,"Kenosha, Wisconsin",1982-09-30,91440,1920
SEDG,SolarEdge,Information Technology,Semiconductor Materials & Equipment,"Herzliya, Israel",2021-12-20,1419612,2006
SO,Southern Company,Utilities,Electric Utilities,"Atlanta, Georgia",1957-03-04,92122,1945
LUV,Southwest Airlines,Industrials,Passenger Airlines,"Dallas, Texas",1994-07-01,92380,1967
SWK,Stanley Black & Decker,Industrials,Industrial Machinery & Supplies & Components,"New Britain, Connecticut",1982-09-30,93556,1843
SBUX,Starbucks,Consumer Discretionary,Restaurants,"Seattle, Washington",2000-06-07,829224,1971
STT,State Street Corporation,Financials,Asset Management & Custody Banks,"Boston, Massachusetts",2003-03-14,93751,1792
STLD,Steel Dynamics,Materials,Steel,"Fort Wayne, Indiana",2022-12-22,1022671,1993
STE,Steris,Health Care,Health Care Equipment,"Dublin, Ireland",2019-12-23,1757898,1985
SYK,Stryker Corporation,Health Care,Health Care Equipment,"Kalamazoo, Michigan",2000-12-12,310764,1941
SYF,Synchrony Financial,Financials,Consumer Finance,"Stamford, Connecticut",2015-11-18,1601712,2003
SNPS,Synopsys,Information Technology,Application Software,"Sunnyvale, California",2017-03-16,883241,1986
SYY,Sysco,Consumer Staples,Food Distributors,"Houston, Texas",1986-12-31,96021,1969
TMUS,T-Mobile US,Communication Services,Wireless Telecommunication Services,"Bellevue, Washington",2019-07-15,1283699,1994
TROW,T. Rowe Price,Financials,Asset Management & Custody Banks,"Baltimore, Maryland",,1113169,1937
TTWO,Take-Two Interactive,Communication Services,Interactive Home Entertainment,"New York City, New York",2018-03-19,946581,1993
TPR,"Tapestry, Inc.",Consumer Discretionary,"Apparel, Accessories & Luxury Goods","New York City, New York",2004-09-01,1116132,2017
TRGP,Targa Resources,Energy,Oil & Gas Storage & Transportation,"Houston, Texas",2022-10-12,1389170,2005
TGT,Target Corporation,Consumer Staples,Consumer Staples Merchandise Retail,"Minneapolis, Minnesota",1976-12-31,27419,1902
TEL,TE Connectivity,Information Technology,Electronic Manufacturing Services,"Schaffhausen, Switzerland",2011-10-17,1385157,2007
TDY,Teledyne Technologies,Information Technology,Electronic Equipment & Instruments,"Thousand Oaks, California",2020-06-22,1094285,1960
TFX,Teleflex,Health Care,Health Care Equipment,"Wayne, Pennsylvania",2019-01-18,96943,1943
TER,Teradyne,Information Technology,Semiconductor Materials & Equipment,"North Reading, Massachusetts",2020-09-21,97210,1960
TSLA,"Tesla, Inc.",Consumer Discretionary,Automobile Manufacturers,"Austin, Texas",2020-12-21,1318605,2003
TXN,Texas Instruments,Information Technology,Semiconductors,"Dallas, Texas",,97476,1930
TXT,Textron,Industrials,Aerospace & Defense,"Providence, Rhode Island",1978-12-31,217346,1923
TMO,Thermo Fisher Scientific,Health Care,Life Sciences Tools & Services,"Waltham, Massachusetts",2004-08-03,97745,2006 (1902)
TJX,TJX Companies,Consumer Discretionary,Apparel Retail,"Framingham, Massachusetts",1985-09-30,109198,1987
TSCO,Tractor Supply,Consumer Discretionary,Specialty Stores,"Brentwood, Tennessee",2014-01-24,916365,1938
TT,Trane Technologies,Industrials,Building Products,"Dublin, Ireland",2010-11-17,1466258,1871
TDG,TransDigm Group,Industrials,Aerospace & Defense,"Cleveland, Ohio",2016-06-03,1260221,1993
TRV,Travelers Companies (The),Financials,Property & Casualty Insurance,"New York City, New York",2002-08-21,86312,1853
TRMB,Trimble Inc.,Information Technology,Electronic Equipment & Instruments,"Westminster, Colorado",2021-01-21,864749,1978
TFC,Truist,Financials,Regional Banks,"Charlotte, North Carolina",1997-12-04,92230,1872
TYL,Tyler Technologies,Information Technology,Application Software,"Plano, Texas",2020-06-22,860731,1966
TSN,Tyson Foods,Consumer Staples,Packaged Foods & Meats,"Springdale, Arkansas",2005-08-10,100493,1935
USB,U.S. Bank,Financials,Diversified Banks,"Minneapolis, Minnesota",,36104,1968
UDR,"UDR, Inc.",Real Estate,Residential REITs,"Highlands Ranch, Colorado",2016-03-07,74208,1972
ULTA,Ulta Beauty,Consumer Discretionary,Specialty Stores,"Bolingbrook, Illinois",2016-04-18,1403568,1990
UNP,Union Pacific Corporation,Industrials,Rail Transportation,"Omaha, Nebraska",1957-03-04,100885,1862
UAL,United Airlines Holdings,Industrials,Passenger Airlines,"Chicago, Illinois",2015-09-03,100517,1967
UPS,United Parcel Service,Industrials,Air Freight & Logistics,"Sandy Springs, Georgia",2002-07-22,1090727,1907
URI,United Rentals,Industrials,Trading Companies & Distributors,"Stamford, Connecticut",2014-09-20,1067701,1997
UNH,UnitedHealth Group,Health Care,Managed Health Care,"Minnetonka, Minnesota",1994-07-01,731766,1977
UHS,Universal Health Services,Health Care,Health Care Facilities,"King of Prussia, Pennsylvania",2014-09-20,352915,1979
VLO,Valero Energy,Energy,Oil & Gas Refining & Marketing,"San Antonio, Texas",2002-12-20,1035002,1980
VTR,Ventas,Real Estate,Health Care REITs,"Chicago, Illinois",2009-03-04,740260,1998
VRSN,Verisign,Information Technology,Internet Services & Infrastructure,"Dulles, Virginia",2006-02-01,1014473,1995
VRSK,Verisk,Industrials,Research & Consulting Services,"Jersey City, New Jersey",2015-10-08,1442145,1971
VZ,Verizon,Communication Services,Integrated Telecommunication Services,"New York City, New York",1983-11-30,732712,1983 (1877)
VRTX,Vertex Pharmaceuticals,Health Care,Biotechnology,"Cambridge, Massachusetts",2013-09-23,875320,1989
VFC,VF Corporation,Consumer Discretionary,"Apparel, Accessories & Luxury Goods","Denver, Colorado",1979-06-30,103379,1899
VTRS,Viatris,Health Care,Pharmaceuticals,"Pittsburgh, Pennsylvania",2004-04-23,1792044,1961
VICI,Vici Properties,Real Estate,Hotel & Resort REITs,"New York City, New York",2022-06-08,1705696,2017
V,Visa Inc.,Financials,Transaction & Payment Processing Services,"San Francisco, California",2009-12-21,1403161,1958
VMC,Vulcan Materials Company,Materials,Construction Materials,"Birmingham, Alabama",1999-06-30,1396009,1909
WAB,Wabtec,Industrials,Construction Machinery & Heavy Transportation Equipment,"Pittsburgh, Pennsylvania",2019-02-27,943452,1999 (1869)
WBA,Walgreens Boots Alliance,Consumer Staples,Drug Retail,"Deerfield, Illinois",1979-12-31,1618921,2014
WMT,Walmart,Consumer Staples,Consumer Staples Merchandise Retail,"Bentonville, Arkansas",1982-08-31,104169,1962
WBD,Warner Bros. Discovery,Communication Services,Broadcasting,"New York City, New York",2022-04-11,1437107,2022
WM,Waste Management,Industrials,Environmental & Facilities Services,"Houston, Texas",,823768,1968
WAT,Waters Corporation,Health Care,Health Care Distributors,"Milford, Massachusetts",2002-01-02,1000697,1958
WEC,WEC Energy Group,Utilities,Electric Utilities,"Milwaukee, Wisconsin",2008-10-31,783325,1896
WFC,Wells Fargo,Financials,Diversified Banks,"San Francisco, California",1976-06-30,72971,1852
WELL,Welltower,Real Estate,Health Care REITs,"Toledo, Ohio",2009-01-30,766704,1970
WST,West Pharmaceutical Services,Health Care,Health Care Supplies,"Exton, Pennsylvania",2020-05-22,105770,1923
WDC,Western Digital,Information Technology,"Technology Hardware, Storage & Peripherals","San Jose, California",2009-07-01,106040,1970
WRK,WestRock,Materials,Paper & Plastic Packaging Products & Materials,"Atlanta, Georgia",1957-03-04,1732845,2015
WY,Weyerhaeuser,Real Estate,Timber REITs,"Seattle, Washington",,106535,1900
WHR,Whirlpool Corporation,Consumer Discretionary,Household Appliances,"Benton Harbor, Michigan",,106640,1911
WMB,Williams Companies,Energy,Oil & Gas Storage & Transportation,"Tulsa, Oklahoma",1975-03-31,107263,1908
WTW,Willis Towers Watson,Financials,Insurance Brokers,"London, United Kingdom",2016-01-05,1140536,2016
GWW,W. W. Grainger,Industrials,Industrial Machinery & Supplies & Components,"Lake Forest, Illinois",1981-06-30,277135,1927
WYNN,Wynn Resorts,Consumer Discretionary,Casinos & Gaming,"Paradise, Nevada",2008-11-14,1174922,2002
XEL,Xcel Energy,Utilities,Multi-Utilities,"Minneapolis, Minnesota",1957-03-04,72903,1909
XYL,Xylem Inc.,Industrials,Industrial Machinery & Supplies & Components,"White Plains, New York",2011-11-01,1524472,2011
YUM,Yum! Brands,Consumer Discretionary,Restaurants,"Louisville, Kentucky",1997-10-06,1041061,1997
ZBRA,Zebra Technologies,Information Technology,Electronic Equipment & Instruments,"Lincolnshire, Illinois",2019-12-23,877212,1969
ZBH,Zimmer Biomet,Health Care,Health Care Equipment,"Warsaw, Indiana",2001-08-07,1136869,1927
ZION,Zions Bancorporation,Financials,Regional Banks,"Salt Lake City, Utah",2001-06-22,109380,1873
ZTS,Zoetis,Health Care,Pharmaceuticals,"Parsippany, New Jersey",2013-06-21,1555280,1952


==> figure/latex_figures.txt <==

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_consumer_discretionary.png}
    \caption{Regression plot for Consumer Discretionary}
    \label{fig:regression_consumer_discretionary}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_health_care.png}
    \caption{Regression plot for Health Care}
    \label{fig:regression_health_care}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_information_technology.png}
    \caption{Regression plot for Information Technology}
    \label{fig:regression_information_technology}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_consumer_staples.png}
    \caption{Regression plot for Consumer Staples}
    \label{fig:regression_consumer_staples}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_industrials.png}
    \caption{Regression plot for Industrials}
    \label{fig:regression_industrials}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_communication_services.png}
    \caption{Regression plot for Communication Services}
    \label{fig:regression_communication_services}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_financials.png}
    \caption{Regression plot for Financials}
    \label{fig:regression_financials}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_materials.png}
    \caption{Regression plot for Materials}
    \label{fig:regression_materials}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_energy.png}
    \caption{Regression plot for Energy}
    \label{fig:regression_energy}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_real_estate.png}
    \caption{Regression plot for Real Estate}
    \label{fig:regression_real_estate}
\end{figure}

\begin{figure}[H]
    \centering
    \includegraphics[width=0.7\linewidth]{regression_utilities.png}
    \caption{Regression plot for Utilities}
    \label{fig:regression_utilities}
\end{figure}


==> figure/regression_coefficients.txt <==
\begin{table}[ht]
\centering
\caption{Regression Coefficients for All Sectors}
\begin{tabular}{lcc}
\toprule
Sector & Intercept & Coefficient \\ 
\midrule
Consumer Discretionary & -0.04 & 0.07 \\ 
Health Care & -0.01 & 0.02 \\ 
Information Technology & -0.02 & 0.05 \\ 
Consumer Staples & -0.01 & 0.02 \\ 
Industrials & 0.02 & -0.02 \\ 
Communication Services & -0.02 & 0.05 \\ 
Financials & -0.01 & 0.02 \\ 
Materials & 0.01 & -0.00 \\ 
Energy & 0.00 & 0.00 \\ 
Real Estate & -0.02 & 0.03 \\ 
Utilities & 0.00 & 0.00 \\ 
\bottomrule
\end{tabular}
\end{table}



==> figure/regression_stats_table.txt <==
\begin{tabular}{|l|c|c|c|c|}
\toprule
                Sector &  Coefficient &  Std. Error &   5\% CI &  95\% CI \\
\midrule
Consumer Discretionary &       0.0665 &      0.0234 &  0.0205 &  0.1124 \\
           Health Care &       0.0237 &      0.0203 & -0.0162 &  0.0636 \\
Information Technology &       0.0547 &      0.0229 &  0.0097 &  0.0996 \\
      Consumer Staples &       0.0150 &      0.0201 & -0.0244 &  0.0544 \\
           Industrials &      -0.0248 &      0.0125 & -0.0493 & -0.0003 \\
Communication Services &       0.0541 &      0.0366 & -0.0179 &  0.1261 \\
            Financials &       0.0236 &      0.0132 & -0.0023 &  0.0494 \\
             Materials &      -0.0004 &      0.0276 & -0.0546 &  0.0539 \\
                Energy &       0.0003 &      0.0251 & -0.0490 &  0.0496 \\
           Real Estate &       0.0313 &      0.0140 &  0.0039 &  0.0588 \\
             Utilities &       0.0040 &      0.0097 & -0.0151 &  0.0230 \\
\bottomrule
\end{tabular}


==> figure/similarity_statistics.txt <==
\begin{table}[ht]
\centering
\caption{Similarity Statistics for All Sectors}
\begin{tabular}{lccc}
\toprule
Sector & 5th Percentile & 90th Percentile & Std Dev \\ 
\midrule
Consumer Discretionary & 0.66 & 0.84 & 0.07 \\ 
Health Care & 0.67 & 0.86 & 0.07 \\ 
Information Technology & 0.65 & 0.84 & 0.07 \\ 
Consumer Staples & 0.66 & 0.84 & 0.07 \\ 
Industrials & 0.62 & 0.84 & 0.09 \\ 
Communication Services & 0.65 & 0.87 & 0.09 \\ 
Financials & 0.67 & 0.85 & 0.07 \\ 
Materials & 0.64 & 0.82 & 0.07 \\ 
Energy & 0.68 & 0.86 & 0.07 \\ 
Real Estate & 0.64 & 0.84 & 0.07 \\ 
Utilities & 0.63 & 0.88 & 0.09 \\ 
\bottomrule
\end{tabular}
\end{table}



==> figure/statistics_in_latex.txt <==
\begin{table}[ht]
\centering
\caption{Statistics for All Sectors}
\begin{tabular}{|l|c|c|c|c|c|}
\hline
Sector & Mean Similarity & Std Dev & Total Data Points & Min Similarity & Max Similarity \\ \hline
Consumer Discretionary & 0.76 & 0.07 & 1387 & 0.15 & 1.00 \\ \hline
Health Care & 0.78 & 0.07 & 1592 & 0.32 & 1.00 \\ \hline
Information Technology & 0.76 & 0.07 & 1647 & 0.12 & 1.00 \\ \hline
Consumer Staples & 0.76 & 0.07 & 941 & 0.11 & 1.00 \\ \hline
Industrials & 0.75 & 0.09 & 1710 & 0.05 & 1.00 \\ \hline
Communication Services & 0.79 & 0.09 & 407 & 0.04 & 1.00 \\ \hline
Financials & 0.77 & 0.07 & 1764 & 0.32 & 1.00 \\ \hline
Materials & 0.75 & 0.07 & 664 & 0.34 & 1.00 \\ \hline
Energy & 0.78 & 0.07 & 558 & 0.15 & 1.00 \\ \hline
Real Estate & 0.75 & 0.07 & 750 & 0.22 & 1.00 \\ \hline
Utilities & 0.78 & 0.09 & 751 & 0.28 & 1.00 \\ \hline
\end{tabular}
\end{table}


